Root Cause Explanation of Outliers under Noisy Mechanisms

Identifying root causes of anomalies in causal processes is vital across disciplines. Once identified, one can isolate the root causes and implement necessary measures to restore the normal operation. Causal processes are often modelled as graphs with entities being nodes and their paths/interconnections as edge. Existing work only consider the contribution of nodes in the generative process, thus can not attribute the outlier score to the edges of the mechanism if the anomaly occurs in the connections. In this paper, we consider both individual edge and node of each mechanism when identifying the root causes. We introduce a noisy functional causal model to account for this purpose. Then, we employ Bayesian learning and inference methods to infer the noises of the nodes and edges. We then represent the functional form of a target outlier leaf as a function of the node and edge noises. Finally, we propose an efficient gradient-based attribution method to compute the anomaly attribution scores which scales linearly with the number of nodes and edges. Experiments on simulated datasets and two real-world scenario datasets show better anomaly attribution performance of the proposed method compared to the baselines. Our method scales to larger graphs with more nodes and edges.

==> algorithm.inc <==
# Algorithm textclass definition file. Taken from initial LyX source code
# Author:  BG <nicolas.marsgui@libertysurf.fr>
# Version: 0.3

# This file contains a text style related to the algorithm and algorithmic
# packages, in order to write some algorithms through lyx.

Style Algorithm
#  Margin               First_Dynamic
  LatexType             Item_Environment
  LatexName             algor
  NextNoIndent          1
  LeftMargin            MM
  LabelSep              xxx
  ItemSep               0
  TopSep                0.5
  BottomSep             0.5
  ParSep                0
  Align                 Block
  AlignPossible         Block, Left
  LabelType             Manual
  LabelString           MM
  FreeSpacing           0

  # label font definition
  LabelFont
    Series              Bold
  EndFont

  Preamble
    \usepackage{algolyx}
  EndPreamble
End

Style Algorithm_(num)
  CopyStyle             Algorithm
  LatexParam            [1]

End



==> plots/result-micro.csv <==
Node,Edge,NodeEdge
90.4\pm4.7,77.8\pm9.1,84.1\pm6.9
91.8\pm5.0,71.5\pm14.0,81.6\pm9.5
91.4\pm4.8,72.6\pm11.2,82.0\pm8.0
79.7\pm10.2,46.5\pm19.9,63.1\pm15.0
91.0\pm6.0,92.4\pm7.6,91.7\pm6.8


==> plots/result-supply-chain.csv <==
Node,Edge,NodeEdge
89.1\pm4.9,92.7\pm7.2,90.9\pm6.1
89.0\pm5.0,92.5\pm7.4,90.8\pm6.2
89.2\pm4.9,92.6\pm7.2,90.9\pm6.1
85.6\pm5.5,91.5\pm9.1,88.6\pm7.3
89.0\pm5.2,98.0\pm4.5,93.5\pm4.8

